Occurrence of radio minihalos in a mass-limited sample of galaxy clusters

We investigate the occurrence of radio minihalos --- diffuse radio sources of unknown origin observed in the cores of some galaxy clusters --- in a statistical sample of 58 clusters drawn from the Planck Sunyaev-Zel'dovich cluster catalog using a mass cut ($M_{500}>6\times 10^{14} M_{\odot}$). We supplement our statistical sample with a similarly-sized non-statistical sample mostly consisting of clusters in the ACCEPT X-ray catalog with suitable X-ray and radio data, which includes lower-mass clusters. Where necessary (for 9 clusters), we reanalyzed the Very Large Array archival radio data to determine if a mihinalo is present. Our total sample includes all 28 currently known and recently discovered radio minihalos, including 6 candidates. We classify clusters as cool-core or non-cool core according to the value of the specific entropy floor in the cluster center, rederived or newly derived from the Chandra X-ray density and temperature profiles where necessary (for 27 clusters). Contrary to the common wisdom that minihalos are rare, we find that almost all cool cores - at least 12 out of 15 (80%) - in our complete sample of massive clusters exhibit minihalos. The supplementary sample shows that the occurrence of minihalos may be lower in lower-mass cool-core clusters. No minihalos are found in non-cool-cores or "warm cores". These findings will help test theories of the origin of minihalos and provide information on the physical processes and energetics of the cluster cores.

==> response.txt <==
Response to the referee's report on the ApJ manuscript 

"Occurrence of Radio Minihalos in a Mass-Limited Sample of Galaxy Clusters"

by authors Giacintucci, Markevitch, Cassano, Venturi, Clarke, Brunetti


Dear Editor,

Please find below our response to the referee report. We thank the 
referee for their critical and helpful comments that allowed us to clarify 
the paper. We have indicated changes within the text of the paper in bold. 

Best regards,
Simona Giacintucci



---------------------------------------------------------------------- 
Referee Report 

A. REFEREE: 

The authors have analyzed X-ray data and compiled radio data for two
samples of galaxy clusters, and present possible correlations between
the dynamical state of the cluster and diffuse radio emission within
the cluster. This work is in principle worth publishing; it extends
the Feretti etal lists to more clusters, and presents useful metrics
of the Xray data on two related cluster samples.

However, because of the cavalier treatment of the radio data, I CANNOT
recommend the paper be published in its present form. I hope the
authors will be willing to expand their discussion, as I detail below,
to help the reader and make this paper a useful contribution for other
researchers going forward.

My concern is as follows. As the authors are aware, diffuse radio
emission in galaxy clusters is hard to detect and hard to
classify. Existing literature on the subject is often vague and/or
inconsistent.  To make this paper useful, the authors must clearly
describe both their definition of a mini halo and the method they used
to interpret older literature. This is especially important for most
of the clusters in their samples, with radio data compiled from the
literature (sometimes more than 20 years old).

*** Important questions the authors must answer in the paper: 

1. How do they distinguish between a halo and a mini-halo? For
instance, 

-- Do they use linear size? e.g., bigger/smaller than XX kpc? 

-- Do they use relation to core size? e.g., bigger/smaller than YY
   fraction of ICM core (measured, say, by beta models)? 

2. How do they distinguish between a mini halo and a central radio
galaxy? For instance,  

-- Do they use morphology? e.g., evident radio tail or jetted
   connection to AGN? 

-- Do they use linear size? e.g, larger than ZZ kpc means mini halo,
   smaller means RG? 

-- Do they use surface brightness gradients (e.g., maybe central RG
   has sharp edge)? 

3. in their classifications/detections, how do they take account of
variations in observational configurations and imaging approaches? For
instance, 

-- emission that seems to be a minihalo, in a low-sensitivity image,
may turn out to be a large halo, in a better image (as they point out,
in a footnote, for the cluster A2390)

-- emission which appears to be a (mini)halo may, in a better image,
turn out to be part of a radio galaxy (e.g., A2626, mentioned in this
paper; or a similar confusion in a recent van Weeren paper, January
2017 arXiV).

-- emission not detected in a lower-quality image, does not
necessarily mean "no halo"; saying "none" or "without diffuse radio
emission", in Tables 1 & 2 and Figure 8, is inaccurate.


AUTHORS: 

We have added two new sections (Section 2 "Definition of a minihalo"
and Appendix B "Radio size and average surface brigthness of minihalos
and halos") that address all the points above. On the last point, in
Tables 1, 2 and Fig. 2, we have replaced "none" with "no detection".



B. REFEREE: 


*** These issues (above) impact not only the authors' own
imaging (of archival data), but also their interpretation of older
papers. Because their compilation of radio data from more than 40
previous papers, over more than 20 years, is an important part of this
manuscript, the authors must also answer:

4. How do they evaluate the wide range of radio observations in those
40+ papers? For instance,  

-- Do they apply their own criteria (answers to 1, 2, 3 above), as
   well as they can, to results in each of the papers? 

-- Do they simply report on what was said in the original paper,
   without comparison to their own criteria? 

*** Answers to these four questions are critical to any reader's
understanding of this paper, let alone any reader's future use of the
data compiled here for analysis (statistical or otherwise) of diffuse
radio emission in clusters.  Therefore they should be clearly answered
in the text of this paper. The authors can answer however they like,
according to what their actual methods are. I realize the answers may
be imprecise, and more qualitative than quantitative -- that may be
the state of the art -- but some clear discussion of these problems is
very important in a paper such as this.


AUTHORS: 

In the new Section 2 and Section 3.1, we now say that most of the 
clusters in our sample (91%) have radio observations with the necessary 
quality (sensitivity, range of angular resolutions, uv coverage) 
to detect diffuse emission in the cluster core as well as at larger scales. 
In particular, about half of these observations were taken as part of the
GMRT Radio Halo Survey and its extension, designed to detect diffuse
radio emission in clusters or place strong upper limits on it.  
For the clusters that have been reported to either have a large radio halo
or a good upper limit, we have used literature information and applied our
selection criteria. For all other clusters, including all minihalos (but Perseus 
and Phoenix), ambiguous classification and clusters with no published radio 
images at the needed resolution, we have analized new proprietary observations 
or reanalyzed archival radio data in an uniform way.


C. REFEREE: 

The likely correlation between mini-haloes and cool cores is
not new; it has been around anecdotally for many years. Systematically
compiling the data, to explore this possible correlation, is a
strength of this paper. One wonders, however, if this correlation is a
tautology: because cool-core clusters have sharply peaked central gas
densities, radio-loud plasma with the same distribution will of course
be sharply peaked in the core, and hard to detect at larger
radii. Perhaps the authors would like to comment on this?


AUTHORS:

Clusters are self-similar outside the cool cores, so in this picture,
there would be radio emission at the brightness level of the large 
halos outside the cores. We do not detect it, even though we do have
the sensitivity for that. In the new Appendix B, we compare the
properties of the radio observations used to detect minihalos and
large halos. Most of the minihalo observations possess the requisite
sensitivity and short antenna spacings to detect diffuse emission on
angular scales greater than the minihalo at a surface brightness level
typical of large halos. This indicates that the measured difference
between the sizes of minihalos and large halos is physically
meaningful. We also emphasize that in several well-observed minihalos,
we find an abrupt drop in radio brightness at the core boundary,
contrary to the radial behavior of the thermal gas density.



D. REFEREE: 

The authors have formed and analyzed a complete X-ray
selected sample, with an eye to future statistical work; that is a
strength of this paper. However, the disparate nature of the radio
data they include in Tables 1 & 2 seems to preclude any statistical
studies of radio properties of these clusters, until someone carries
out a dedicated, uniform radio study of the clusters in this sample
(which is unlikely to happen any time soon). Perhaps the authors would
like to comment on this?


AUTHORS:

As we have mentioned above in response to item B, this was a wrong
impression left by the previous version of the paper -- the data
quality is in fact not too nonuniform, and the analysis is
sufficiently uniform (especially after our extensive reanaysis of the
archival data) for the purposes of our classification. We now include
details of the data quality and indicate which datasets we have
reanalyzed.



E. REFEREE: 

The authors should explain here, how "core excised temperature" is found 
from the Xray data; not just point the reader to
C08/C09 papers. A few sentences should suffice to summarize the
method.

AUTHORS: The core-excised temperatures were derived by fitting a
specrtum extracted from an annulus with 70 kpc<r< R_2500 as
described in Sect. 5.3. We have added a sentence in Sec. 5.4.


F. REFEREE: 

The authors should be clear about clusters in which there
is no *detected* diffuse radio emission.  In Tables 1 & 2, "none"
should be replaced by something like "not detected", and similarly for
the caption of Figure 8.

AUTHORS: "none" has been replaced with "no detection" in both tables
and in the figure caption.


G. REFEREE: 

In the appendix, radio images are not presented in the order in which the 
clusters are discussed in the text.  This is easy to fix;
it would also be helpful if the authors cite the relevant figure in
the text for each galaxy cluster.

AUTHORS: Images have been rearranged and references to the figures
have been added for each cluster. 


H. REFEREE: 

Equation 6 has an in-line period that should not be there.

AUTHORS: Removed.


I. REFEREE: 

In the third paragraph of Section 6: is the citation to Figure 9 wrong?

AUTHORS: Corrected (the citation is to Figure 7). 


J. REFEREE: 

On the last page of the main text, the authors say "we
haven't explored surface brightness limits or selection effects here,
but will do so in the future", twice in two adjoining paragraphs.
Perhaps they only need to make this point once?

AUTHORS: We have removed one of the two sentences (from the
conclusions). 


Finally, we note that for the cluster A1689 (in our statistical sample), 
we now report results from our own Chandra analysis, which is
based on a much longer exposure than the one used by Cavagolo et al.




